LMs stand their Ground: Investigating the Effect of Embodiment in Figurative Language Interpretation by Language Models

Figurative language is a challenge for language models since its interpretation is based on the use of words in a way that deviates from their conventional order and meaning. Yet, humans can easily understand and interpret metaphors, similes or idioms as they can be derived from embodied metaphors. Language is a proxy for embodiment and if a metaphor is conventional and lexicalised, it becomes easier for a system without a body to make sense of embodied concepts. Yet, the intricate relation between embodiment and features such as concreteness or age of acquisition has not been studied in the context of figurative language interpretation concerning language models. Hence, the presented study shows how larger language models perform better at interpreting metaphoric sentences when the action of the metaphorical sentence is more embodied. The analysis rules out multicollinearity with other features (e.g. word length or concreteness) and provides initial evidence that larger language models conceptualise embodied concepts to a degree that facilitates figurative language understanding.

==> figures/plot01.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plot01.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{493.84902954bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87973573)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{plot01.pdf}}%
    \put(0.211121,0.08711939){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT-3 (175B)\end{tabular}}}}}%
    \put(0.39296,0.08708515){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OPT (13B)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{plot01.pdf}}%
    \put(0.30203552,0.08711942){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT-NeoX (20B)\end{tabular}}}}}%
    \put(0.75661816,0.08708515){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OPT (350M)\end{tabular}}}}}%
    \put(0.84752271,0.08711944){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT-Neo (125M)\end{tabular}}}}}%
    \put(0.48386467,0.08711941){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT-2 (1.5B)\end{tabular}}}}}%
    \put(0.57477918,0.08711941){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT-3 (350M)\end{tabular}}}}}%
    \put(0.66569375,0.08711941){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GPT-2 (355M)\end{tabular}}}}}%
    \put(0.11742872,0.08777079){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Language Model\end{tabular}}}}}%
    \put(0.01858013,0.30263294){\color[rgb]{0.30196078,0.30196078,0.30196078}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}% Performance on CEmb FigQA Task\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{plot01.pdf}}%
    \put(0.04829987,0.70973973){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.04837057,0.78649917){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{plot01.pdf}}%
    \put(0.04760381,0.86321511){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
  \end{picture}%
\endgroup%

